Explicit Asymptotic Solutions of $\nu_e + e^-$ Neutrino Networks for Large Sets of Partial Differential Equations in Core-Collapse Supernovae

In physics, accurately modeling large-scale phenomena such as core-collapse supernovae, (CCSN), and neutron star mergers are computationally challenging and require solving large sets of partial and ordinary differential equations. Traditional methods used widely in the scientific community are predominantly implicit, which are approximations that often require drastic simplifications and can be computationally inefficient. This thesis presents results on a new software suite titled "Fast Explicit Neutrino Networks" or "FENN", that introduces a suite of algebraically stabilized explicit methods known as explicit asymptotic for modeling Neutrino Electron Scattering, (NES), presenting a novel approach that combines the stability of traditional methods with enhanced computational efficiency. Initial results show that FENN can deliver accurate solutions for neutrino networks at improved computational speeds. This thesis further covers new results for scaled networks beyond the constraints of standard energy groupings, as well as the dynamics of neutrino interactions such as the scattering of various neutrino flavors -- electron neutrinos ($\nu_e$), electron anti-neutrinos ($\bar{\nu}_e$), and muon/tau neutrinos ($\nu_{\mu,\tau}$) as well as their anti-particles ($\bar{\nu}_{\mu,\tau}$) -- off electrons.

==> figures/eps/2/simulation_log.txt <==
Simulation Summary:
Final simulation time: 0.000108876 seconds
Target end time: 0.0001 seconds
Wall-clock time: 0 milliseconds
Tolerance (TolC): 0.0001
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.1
Number of Energy Groups (N_g): 50
Chemical Potential (mu): 167.954
Temperature (kT): 19.8543
Density (Rho): 1.516e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 2
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/3/simulation_log.txt <==
Simulation Summary:
Final simulation time: 0.0118691 seconds
Target end time: 0.01 seconds
Wall-clock time: 0 milliseconds
Tolerance (TolC): 0.0001
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.1
Number of Energy Groups (N_g): 50
Chemical Potential (mu): 167.954
Temperature (kT): 19.8543
Density (Rho): 1.516e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 3
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/4/simulation_log.txt <==
Simulation Summary:
Final simulation time: 0.0189691 seconds
Target end time: 0.01 seconds
Wall-clock time: 0 milliseconds
Tolerance (TolC): 0.0001
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.1
Number of Energy Groups (N_g): 50
Chemical Potential (mu): 167.954
Temperature (kT): 19.8543
Density (Rho): 1.516e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 4
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M186_100_Scaled/B_100M186.txt <==
Simulation Summary:
Final simulation time: 0.0121151 seconds
Target end time: 0.01 seconds
Wall-clock time: -9223372036854775808 milliseconds
Tolerance (TolC): 0.0001
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.01
Number of Energy Groups (N_g): 100
Chemical Potential (mu): 167.954
Temperature (kT): 19.8543
Density (Rho): 1.516e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M186_100_Scaled/E_100M186.txt <==
Simulation Summary:
Final simulation time: 0.0129386 seconds
Target end time: 0.01 seconds
Wall-clock time: 0 milliseconds
Tolerance (TolC): 0.0001
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.1
Number of Energy Groups (N_g): 100
Chemical Potential (mu): 167.954
Temperature (kT): 19.8543
Density (Rho): 1.516e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M186_130/B_130M186.txt <==
Simulation Summary:
Final simulation time: 0.0119239 seconds
Target end time: 0.01 seconds
Wall-clock time: -9223372036854775808 milliseconds
Tolerance (TolC): 0.0001
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.01
Number of Energy Groups (N_g): 130
Chemical Potential (mu): 168.14
Temperature (kT): 19.8199
Density (Rho): 1.52e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M186_130/E_130M186.txt <==
Simulation Summary:
Final simulation time: 0.0135174 seconds
Target end time: 0.01 seconds
Wall-clock time: 0 milliseconds
Tolerance (TolC): 0.0001
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.1
Number of Energy Groups (N_g): 130
Chemical Potential (mu): 168.14
Temperature (kT): 19.8199
Density (Rho): 1.52e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M186_160_Scaled/B_160M186.txt <==
Simulation Summary:
Final simulation time: 0.0111873 seconds
Target end time: 0.01 seconds
Wall-clock time: -9223372036854775808 milliseconds
Tolerance (TolC): 0.0001
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.01
Number of Energy Groups (N_g): 160
Chemical Potential (mu): 167.954
Temperature (kT): 19.8543
Density (Rho): 1.516e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M186_160_Scaled/E_160M186.txt <==
Simulation Summary:
Final simulation time: 0.0126393 seconds
Target end time: 0.01 seconds
Wall-clock time: 0 milliseconds
Tolerance (TolC): 0.0001
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.1
Number of Energy Groups (N_g): 160
Chemical Potential (mu): 167.954
Temperature (kT): 19.8543
Density (Rho): 1.516e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M186_180_Scaled/B_180M186.txt <==
Simulation Summary:
Final simulation time: 0.0110868 seconds
Target end time: 0.01 seconds
Wall-clock time: -9223372036854775808 milliseconds
Tolerance (TolC): 0.0001
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.01
Number of Energy Groups (N_g): 180
Chemical Potential (mu): 167.954
Temperature (kT): 19.8543
Density (Rho): 1.516e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M186_180_Scaled/E_180M186.txt <==
Simulation Summary:
Final simulation time: 0.0148648 seconds
Target end time: 0.01 seconds
Wall-clock time: 0 milliseconds
Tolerance (TolC): 0.0001
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.1
Number of Energy Groups (N_g): 180
Chemical Potential (mu): 167.954
Temperature (kT): 19.8543
Density (Rho): 1.516e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M186_40_Scaled/BE_40M186.txt <==
Simulation Summary:
Final simulation time: 0.0148139 seconds
Target end time: 0.01 seconds
Wall-clock time: -9223372036854775808 milliseconds
Tolerance (TolC): 0.0001
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.01
Number of Energy Groups (N_g): 40
Chemical Potential (mu): 167.954
Temperature (kT): 19.8543
Density (Rho): 1.516e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M186_40_Scaled/E_40M186.txt <==
Simulation Summary:
Final simulation time: 0.0148502 seconds
Target end time: 0.01 seconds
Wall-clock time: 0 milliseconds
Tolerance (TolC): 0.0001
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.1
Number of Energy Groups (N_g): 40
Chemical Potential (mu): 167.954
Temperature (kT): 19.8543
Density (Rho): 1.516e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M186_50/B_50M186.txt <==
Simulation Summary:
Final simulation time: 0.0173065 seconds
Target end time: 0.01 seconds
Wall-clock time: -9223372036854775808 milliseconds
Tolerance (TolC): 1e-06
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.01
Number of Energy Groups (N_g): 50
Chemical Potential (mu): 167.954
Temperature (kT): 19.8543
Density (Rho): 1.516e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M186_50/acc/simulation_log.txt <==
Simulation Summary:
Final simulation time: 0.000128084 seconds
Target end time: 0.0001 seconds
Wall-clock time: 0 milliseconds
Tolerance (TolC): 1e-05
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.1
Number of Energy Groups (N_g): 50
Chemical Potential (mu): 167.954
Temperature (kT): 19.8543
Density (Rho): 1.516e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M186_50_Scaled/B_50M186.txt <==
Simulation Summary:
Final simulation time: 0.0173065 seconds
Target end time: 0.01 seconds
Wall-clock time: -9223372036854775808 milliseconds
Tolerance (TolC): 0.0001
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.01
Number of Energy Groups (N_g): 50
Chemical Potential (mu): 167.954
Temperature (kT): 19.8543
Density (Rho): 1.516e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M186_50_Scaled/E_50M186.txt <==
Simulation Summary:
Final simulation time: 0.0187329 seconds
Target end time: 0.01 seconds
Wall-clock time: 0 milliseconds
Tolerance (TolC): 0.0001
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.1
Number of Energy Groups (N_g): 50
Chemical Potential (mu): 167.954
Temperature (kT): 19.8543
Density (Rho): 1.516e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M186_80_Scaled/B_80M186.txt <==
Simulation Summary:
Final simulation time: 0.0114512 seconds
Target end time: 0.01 seconds
Wall-clock time: -9223372036854775808 milliseconds
Tolerance (TolC): 0.0001
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.01
Number of Energy Groups (N_g): 80
Chemical Potential (mu): 167.954
Temperature (kT): 19.8543
Density (Rho): 1.516e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M186_80_Scaled/E_80M186.txt <==
Simulation Summary:
Final simulation time: 0.0146153 seconds
Target end time: 0.01 seconds
Wall-clock time: 0 milliseconds
Tolerance (TolC): 0.0001
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.1
Number of Energy Groups (N_g): 80
Chemical Potential (mu): 167.954
Temperature (kT): 19.8543
Density (Rho): 1.516e+14
Electron Fraction (Ye): 0.2599
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M81_50/B_50M81.txt <==
Simulation Summary:
Final simulation time: 171.459 seconds
Target end time: 100 seconds
Wall-clock time: -9223372036854775808 milliseconds
Tolerance (TolC): 1e-06
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.01
Number of Energy Groups (N_g): 50
Chemical Potential (mu): 4.74954
Temperature (kT): 3.56844
Density (Rho): 2.099e+10
Electron Fraction (Ye): 0.2451
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M81_50/acc/E_50M81.txt <==
Simulation Summary:
Final simulation time: 115.285 seconds
Target end time: 100 seconds
Wall-clock time: 0 milliseconds
Tolerance (TolC): 1e-08
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.1
Number of Energy Groups (N_g): 50
Chemical Potential (mu): 4.74954
Temperature (kT): 3.56844
Density (Rho): 2.099e+10
Electron Fraction (Ye): 0.2451
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M81_50/fast/E_50M81.txt <==
Simulation Summary:
Final simulation time: 196.729 seconds
Target end time: 100 seconds
Wall-clock time: 0 milliseconds
Tolerance (TolC): 0.0001
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.1
Number of Energy Groups (N_g): 50
Chemical Potential (mu): 4.74954
Temperature (kT): 3.56844
Density (Rho): 2.099e+10
Electron Fraction (Ye): 0.2451
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme


==> figures/eps/M81_50/int/E_50M81.txt <==
Simulation Summary:
Final simulation time: 148.978 seconds
Target end time: 100 seconds
Wall-clock time: 0 milliseconds
Tolerance (TolC): 1e-06
Absolute Error Tolerance (EpsA): 0.0001
Relative Error Tolerance (EpsR): 0.1
Number of Energy Groups (N_g): 50
Chemical Potential (mu): 4.74954
Temperature (kT): 3.56844
Density (Rho): 2.099e+10
Electron Fraction (Ye): 0.2451
Scattering Kernal: 1
Comments: Logfile Written Successfully. (Note: Wallclock Times only Apply for ExplicitAsymptotic scheme

